SurgeoNet: Realtime 3D Pose Estimation of Articulated Surgical Instruments from Stereo Images using a Synthetically-trained Network

Surgery monitoring in Mixed Reality (MR) environments has recently received substantial focus due to its importance in image-based decisions, skill assessment, and robot-assisted surgery. Tracking hands and articulated surgical instruments is crucial for the success of these applications. Due to the lack of annotated datasets and the complexity of the task, only a few works have addressed this problem. In this work, we present SurgeoNet, a real-time neural network pipeline to accurately detect and track surgical instruments from a stereo VR view. Our multi-stage approach is inspired by state-of-the-art neural-network architectural design, like YOLO and Transformers. We demonstrate the generalization capabilities of SurgeoNet in challenging real-world scenarios, achieved solely through training on synthetic data. The approach can be easily extended to any new set of articulated surgical instruments. SurgeoNet's code and data are publicly available.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt                  this file

  llncs.cls                   the LaTeX2e document class

  main-paperID.tex/pdf        a sample submission for GCPR 2023
  summary_of_changes.tex/pdf  a sample summary of changes for a GCPR 2023 Fast Review Track submission
  fig1.eps                    a figure used in the sample paper

  llncsdoc.pdf                the documentation of the class (PDF version)

  splncs04.bst                current LNCS BibTeX style with alphabetic sorting

  egbib.bib                   a sample bibliography file for a GCPR 2023 submision

